Characteristics of gamma-ray burst afterglows in the context of non-axisymmetric structured jets

As the most energetic explosions in the Universe, gamma-ray bursts (GRBs) are commonly believed to be generated by relativistic jets. Recent observational evidence suggests that the jets producing GRBs are likely to have a structured nature. Some studies have suggested that non-axisymmetric structured jets may be formed through internal non-uniform magnetic dissipation processes or the precession of the central engine. In this study, we analyze the potential characteristics of GRB afterglows within the framework of non-axisymmetric structured jets. We simplify the profile of the asymmetric jet as a step function of the azimuth angle, dividing the entire jet into individual elements. By considering specific cases, we demonstrate that the velocity, energy, and line-of-sight direction of each jet element can greatly affect the behaviour of the overall light curve. The radiative contributions from multiple elements may lead to the appearance of multiple distinct peaks or plateaus in the light curve. Furthermore, fluctuations in the rising and declining segments of each peak can be observed. These findings establish a theoretical foundation for future investigations into the structural characteristics of GRBs by leveraging GRB afterglow data.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
